Properties of closed 3-braids

We show that 3-braid links with given (non-zero) Alexander or Jones polynomial are finitely many, and can be effectively determined. We classify among closed 3-braids strongly quasipositive and fibered ones, and show that 3-braid links have a unique incompressible Seifert surface. We also classify the positive braid words with Morton-Williams-Franks bound 3 and show that closed positive braids of braid index 3 are closed positive 3-braids. For closed braids on more strings, we study the alternating links occurring. In particular we classify those of braid index 4, and show that their Morton-Williams-Franks inequality is exact. Finally, we use the Burau representation to obtain new braid index criteria, including an efficient 4-braid test.

==> mwf.dat <==
\gdef\curv{\makedate{8}{8}{2007}}

